AGN feedback in dwarf galaxies?

Dwarf galaxy anomalies, such as their abundance and cusp-core problems, remain a prime challenge in our understanding of galaxy formation. The inclusion of baryonic physics could potentially solve these issues, but the efficiency of stellar feedback is still controversial. We analytically explore the possibility of feedback from Active Galactic Nuclei (AGN) in dwarf galaxies and compare AGN and supernova (SN) feedback. We assume the presence of an intermediate mass black hole within low mass galaxies and standard scaling relations between the relevant physical quantities. We model the propagation and properties of the outflow and explore the critical condition for global gas ejection. Performing the same calculation for SNe, we compare the ability of AGN and SNe to drive gas out of galaxies. We find that a critical halo mass exists below which AGN feedback can remove gas from the host halo and that the critical halo mass for AGN is greater than the equivalent for SNe in a significant part of the parameter space, suggesting that AGN could provide an alternative and more successful source of negative feedback than SNe, even in the most massive dwarf galaxies.

==> 00README.XXX.txt <==
nohypertex
